Mechanical strength and millimeter-wave transmittance spectrum of stacked sapphire plates bonded by sodium silicate solution

The polarization modulator unit for the low-frequency telescope in LiteBIRD employs an achromatic half-wave plate (AHWP). It consists of five layers of a-cut sapphire plate, which are stacked based on a Pancharatnam recipe. In this way, the retardance of the AHWP is a half-wave over a bandwidth of 34-161 GHz. The diameter of a single sapphire plate is about 500 mm and the thickness is 5 mm. When a large diameter AHWP is used for a space mission, it is important for the AHWP to survive launch vibration. A preliminary study indicates that the five-layer stacked HWP has a risk of breakage at the launch unless the five layers are glued together and mechanically treated as one disk. We report our investigation using a sodium silicate solution that can bond the sapphire plates. This technique has been previously investigated as a candidate of cryogenic bonding for a mirror material, including sapphire, of the gravitational wave experiments: LIGO, VIRGO, and KAGRA. We experimentally studied the mechanical strength of the bonded interface for two different surface conditions: polished and unpolished. We demonstrated that the tensile and shear strength > 20 MPa for samples with a polished surface. This satisfied the requirement of 5.5 MPa derived from the mechanical simulation assuming a launch load of 30G. We identified that samples glued on a polished surface exhibit higher strength than unpolished ones by a factor of 2 for tensile and 18 for shear strength. We measured the millimeter-wave transmittance between 90 and 140 GHz using sapphire plates with a diameter of 50 mm before and after bonding. We did not find any optical effects caused by the bonded interface within 2% error in transmittance, which originates from the measurement system.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
